Geodesic surfaces in the complement of knots with small crossing number

In this article, we investigate the problem of counting totally geodesic surfaces in the complement of hyperbolic knots with at most 9 crossings. Adapting previous counting techniques of boundary slope and intersection, we establish uniqueness of a totally geodesic surface for the knots $7_4$ and $9_{35}$. Extending an obstruction to the existence of totally geodesic surfaces due to Calegari, we show that there is no totally geodesic surface in the complement of 47 knots.

==> Codes/KnotsAtMost9Crossings.txt <==
import snappy

# KnotTable is an iterator of knot exteriors

KnotTable = snappy.LinkExteriors(num_cusps = 1)

# From KnotTable, we extract the hyperbolic 79 knots with at most 9 crossings. 

HypKnotsAtMost9Cr = [KnotTable[i] for i in range(84) if KnotTable[i].verify_hyperbolicity()[0]==True]

# For each of the 79 knots, we compute its trace field

TraceFieldData = [[K,K.trace_field_gens().find_field(10000,30,optimize = True)] for K in HypKnotsAtMost9Cr]

# There are 54 knots whose trace field has at least one real place.

AtLeast1RealPlace = [K for K in TraceFieldData if len(K[1][0].real_places()) > 0]
len(AtLeast1RealPlace)
[K[0] for K in AtLeast1RealPlace]

# There are 53 knots whose trace field has at least one real place and the identity place has no proper subfield except for the rationals  

OnlyQsubField = [K for K in AtLeast1RealPlace if len(K[1][0].subfields()) == 2]

# The knot 8_18 contains a real subfield Q(Sqrt(2))
AtLeast1RealPlace[16][0]
AtLeast1RealPlace[16][1][0].subfields()






==> LePalmer.txt <==
We would like to thank the anonymous referee for their feedbacks on the earlier draft of this paper. Here are the changes that we have made:

We have moved some materials in Section 5 to the preliminaries section. In particular, we have moved the discussion of the Euler class and included a reminder of Thurston norm in Section 2. We also included a brief discussion of Calegari's idea in obstructing totally geodesic surfaces in a certain fibered knot prior to the proof of theorem 1.4 to help frame the new result as building on similar previous work. The outline of the paper has been updated to reflect this re-organization. 

Throughout the paper, the term "holonomy representation" have been replaced by "discrete and faithful representation."

p1. line -14: Fix typo "Piatetski-Shapiro".

p1. line -6: Fix typo "hyperbolic knots".

p2. line 9: Reword for clarity "It was observed that the complement of each of the following knot"

p2. line 14: Fix typo "Adams and Schoenfeld".

p2. Theorem 1.1. Separate into two sentences for clarity.

p2. halfway: we moved the paragraph describing pretzel knots to after Theorem 1.1

p4. line -8: Fix typo "in concert with".

p4. Section 2.2 "every cusp of a cusped..." -> "the neighborhood of each cusp of a cusped..." and "the neighborhood of each cusp of Sigma must be contained in the cusp neighborhood of M"

p5. line 19: "tr(pi1(M))" becomes "the elements of tr(pi1(M))"

p5. line -9: We change ideal boundary in page 5 to visual boundary and define visual boundary as C U {\infty} on p5. line 4. 

p6. Section 2.4, before Lemma 2.4: Fix citation  (Previously in Section 5)

p8. line 2: Remove "p/q =" in "p/q = 15/11" to avoid confusion.  

p10. Lemma 3.3: More details added to why m/n = p/q = 2

p11. Theorem 1.1: Instances of "slope" have been replaced with "boundary slope" by which we mean the slope measured relative to the preferred basis longitude and meridian.

p.13 line 9: Fix typo "preliminary"

p.13 line 12: Add "for some z_k in C" to emphasize the fact that we are not assuming that the theorem is true at this point. 

p14. line -11: Clarify that binomial term with the lower term exceeds the upper term evaluates to zero. 

p15. Proposition 4.4: The proof of this proposition is rewritten. The proof strategy remains the same -- we use the argument principal as the main tool. However, we have changed the choice of the auxilary function to g(x) since the new function is more convenient to work with. In addition, we look at the second quadrant instead. Since the roots of Phi_k in this region have modulus less than 1, we only need to consider the sector inside the unit circle. This helps eliminate the parameter R. To see the claim about the winding number, we show that images of the two radial rays under the function g both start at -1 and remain in the lower half-plane. The image of the circular arc is shown to intersects the real axis transversely twice: once on the positive and once on the negative side. For this step, we used the chosen range of the circular to say that the imaginary part vanish twice and therefore justify this partition of the unit circle to find roots of Phi_k. Finally, we have also fix some typo and notational issues concerning the lemma that immediately follows. 

p16. line -10: "if there are more than one pair" -> "if there is more than one pair"

p17. line 11: Changed figure reference to Figure 4, "blue" -> "shaded"

p18. line 6: Fix typo "ans \theta" -> "and \theta"

p21. Section 4.2, last sentence: Fix typo "intersects" -> "intersect"

p24. Section 5.1, first paragraph: Rephrased sentence starting with "Then there exists" for clarity. Split it into two sentences. 


